Bankruptcy Shocks and Legal Labor Markets: Evidence from the Court Competition Era

We study how Chapter 11 bankruptcies affect local legal labor markets. We document that bankruptcy shocks increase county legal employment and corroborate this finding by exploiting a stipulation of the law known as Forum Shopping during the Court Competition Era (1991-1996). We quantify losses to local communities from firms forum shopping away from their local area as follows. First, we calculate the unrealized potential employment gains implied by our reduced-form results. Second, we structurally estimate a model of legal labor markets and quantify welfare losses. We uncover meaningful costs to local communities from lax bankruptcy venue laws.

==> Graphs/Mechanism1.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mechanism1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.42076003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81293415)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Mechanism1.pdf}}%
  \end{picture}%
\endgroup%


==> Graphs/Mechanism2.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mechanism2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.42076003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81293415)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Mechanism2.pdf}}%
  \end{picture}%
\endgroup%


==> Graphs/Mechanism3.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mechanism3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.42076003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81293415)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Mechanism3.pdf}}%
  \end{picture}%
\endgroup%


==> Graphs/Mechanism4.pdf_tex <==
%% Creator: Inkscape 1.0.1 (3bc2e813f5, 2020-09-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mechanism4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.42076003bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81293415)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Mechanism4.pdf}}%
  \end{picture}%
\endgroup%


==> Regressions/Old/DepVar_exogeneity_reg.txt <==
		(1)	(2)
VARIABLES	LABELS	Dependent Variable: n_BR	Dependent Variable: n_FS
			
ln_EmpNoLegal	ln(EmpNoLegal)	0.0214***	0.00424
		(0.00800)	(0.00529)
ln_cnty_pop	ln(county_pop)	0.0905*	0.0290
		(0.0504)	(0.0314)
Constant	Constant	-1.061**	-0.319
		(0.522)	(0.329)
			
Observations		18,425	18,425
R-squared		0.762	0.665
Fixed Effects		county SY	county SY
SE-Cluster		county	county
Robust standard errors in parentheses			
*** p<0.01, ** p<0.05, * p<0.1			
SAMPLE: 1991 through 1996 omit NY and DE			


==> Regressions/Old/MAIN_All_Counties90_97_OmitNYDE.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00658**	0.00938**	0.00958**
		(0.00324)	(0.00385)	(0.00388)
n_forumshop	n_FS		-0.0130**	
			(0.00635)	
n_forumshop_LP	n_FS_LP			-0.0167**
				(0.00701)
n_forumshop_CS	n_FS_CS			-0.00730
				(0.00972)
ln_cnty_pop	ln(county_pop)	0.726***	0.726***	0.726***
		(0.137)	(0.137)	(0.137)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0481)	(0.0481)	(0.0481)
Constant	Constant	-5.282***	-5.284***	-5.285***
		(1.358)	(1.358)	(1.358)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00658	-0.00365	-0.00715
t-stat		2.034	-0.690	-1.318
p-val		0.0421	0.490	0.187
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/MAIN_All_Counties90_97_OmitNYDE_WAGE.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	BR only	BR and FS	FS split	BR FS split
					
n_filed	n_BR	1.26e-05	-0.00223	-0.00244	
		(0.00253)	(0.00269)	(0.00271)	
n_br_LP	n_BR_LP				-0.0148**
					(0.00638)
n_br_CS	(sum) n_br_CS				0.00179
					(0.00329)
n_forumshop	n_FS		0.0104*		
			(0.00606)		
n_forumshop_LP	n_FS_LP			0.0142*	0.0269**
				(0.00836)	(0.0105)
n_forumshop_CS	n_FS_CS			0.00452	-0.000569
				(0.00597)	(0.00625)
ln_cnty_pop	ln(county_pop)	-0.0196	-0.0198	-0.0198	-0.0191
		(0.0814)	(0.0814)	(0.0814)	(0.0814)
ln_EmpNoLegal	ln(EmpNoLegal)	0.0461	0.0462	0.0459	0.0460
		(0.0284)	(0.0284)	(0.0284)	(0.0284)
Constant	Constant	9.845***	9.847***	9.849***	9.841***
		(0.821)	(0.821)	(0.821)	(0.821)
					
Observations		10,702	10,702	10,702	10,702
R-squared		0.930	0.930	0.930	0.930
Fixed Effects		county SY	county SY	county SY	county SY
SE-Cluster		county	county	county	county
-----		-----	-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP	n_BR_LP + n_FS_LP
joint		1.26e-05	0.00819	0.0118	0.0121
t-stat		0.00498	1.499	1.558	1.588
p-val		0.996	0.134	0.119	0.112
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					
SAMPLE: 1991 through 1996 omit NY and DE					


==> Regressions/Old/MAIN_All_Counties90_97_OmitNYDE_avgefct.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00658**	0.00938**	0.00958**
		(0.00324)	(0.00385)	(0.00388)
n_forumshop	n_FS		-0.0130**	
			(0.00635)	
n_forumshop_LP	n_FS_LP			-0.0167**
				(0.00701)
n_forumshop_CS	n_FS_CS			-0.00730
				(0.00972)
ln_cnty_pop	ln(county_pop)	0.726***	0.726***	0.726***
		(0.137)	(0.137)	(0.137)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0481)	(0.0481)	(0.0481)
Constant	Constant	-5.282***	-5.284***	-5.285***
		(1.358)	(1.358)	(1.358)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR and n_FS	n_BR and n_FS_LP
joint		0.0112	0.00947	0.0107
t-stat		2.034	1.731	1.976
p-val		0.0421	0.0835	0.0482
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/MAIN_All_Counties96_02_OmitNYDE.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.0137***	0.00474	0.00474
		(0.00415)	(0.00523)	(0.00523)
n_forumshop	n_FS		0.0208**	
			(0.00918)	
n_forumshop_LP	n_FS_LP			0.0208**
				(0.00918)
ln_cnty_pop	ln(county_pop)	0.449***	0.448***	0.448***
		(0.133)	(0.133)	(0.133)
ln_EmpNoLegal	ln(EmpNoLegal)	0.119	0.119	0.119
		(0.0783)	(0.0783)	(0.0783)
o.n_forumshop_CS	n_FS_CS = o,			-
				
Constant	Constant	-1.996	-1.984	-1.984
		(1.351)	(1.351)	(1.351)
				
Observations		13,317	13,317	13,317
R-squared		0.978	0.978	0.978
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.0137	0.0256	0.0256
t-stat		3.298	3.542	3.542
p-val		0.000985	0.000403	0.000403
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1997 through 2001 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_NYDE_Interact.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00660**	0.00940**	0.00960**
		(0.00324)	(0.00385)	(0.00389)
n_filedxNYDE	n_BR x NYDE	0.00494	0.00481	0.00444
		(0.00767)	(0.00767)	(0.00807)
n_forumshop	n_FS		-0.0130**	
			(0.00635)	
n_forumshopxNYDE	n_FS x NYDE		0.00353	
			(0.00916)	
n_forumshop_LP	n_FS_LP			-0.0167**
				(0.00702)
n_forumshop_LPxNYDE	n_FS_LP x NYDE			-0.000442
				(0.0172)
n_forumshop_CS	n_FS_CS			-0.00731
				(0.00972)
n_forumshop_CSxNYDE	n_FS_CS x NYDE			0.00932
				(0.0204)
ln_EmpNoLegal	ln(EmpNoLegal)	0.166***	0.166***	0.166***
		(0.0478)	(0.0478)	(0.0478)
ln_cnty_pop	ln(county_pop)	0.721***	0.721***	0.721***
		(0.137)	(0.137)	(0.137)
Constant	Constant	-5.213***	-5.215***	-5.215***
		(1.357)	(1.357)	(1.357)
				
Observations		16,346	16,346	16,346
R-squared		0.985	0.985	0.985
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.0115	-0.00363	-0.00712
t-stat		1.388	-0.686	-1.313
p-val		0.165	0.493	0.189
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996				
NY and DE included with interaction terms.				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_ADJ.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00553	0.00829**	0.00849**
		(0.00337)	(0.00396)	(0.00400)
n_Ch11_adj	n_Ch11_adj	-0.00424	-0.00422	-0.00421
		(0.00340)	(0.00340)	(0.00340)
n_forumshop	n_FS		-0.0128**	
			(0.00631)	
n_forumshop_LP	n_FS_LP			-0.0165**
				(0.00703)
n_forumshop_CS	n_FS_CS			-0.00718
				(0.00966)
ln_cnty_pop	ln(county_pop)	0.722***	0.722***	0.722***
		(0.137)	(0.137)	(0.137)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0482)	(0.0482)	(0.0482)
Constant	Constant	-5.245***	-5.247***	-5.247***
		(1.358)	(1.358)	(1.358)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00553	-0.00452	-0.00797
t-stat		1.640	-0.841	-1.415
p-val		0.101	0.401	0.157
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_Dummies.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
Ch11	BR	0.0143*	0.0199**	0.0199**
		(0.00828)	(0.0100)	(0.01000)
shop	FS		-0.0181*	
			(0.00957)	
shop_LP	FS_LP			-0.0222**
				(0.0109)
shop_CS	FS_CS			-0.0122
				(0.0116)
ln_cnty_pop	ln(county_pop)	0.726***	0.726***	0.726***
		(0.137)	(0.137)	(0.137)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0481)	(0.0481)	(0.0481)
Constant	Constant	-5.282***	-5.284***	-5.285***
		(1.358)	(1.358)	(1.358)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		BR	BR + FS	BR + FS_LP
joint		0.0143	0.00178	-0.00222
t-stat		1.732	0.234	-0.241
p-val		0.0834	0.815	0.810
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				
Dummy variables instead of Level.				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_LAGS.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00730**	0.00991***	0.0101***
		(0.00316)	(0.00376)	(0.00380)
n_forumshop	n_FS		-0.0122*	
			(0.00638)	
n_forumshop_LP	n_FS_LP			-0.0154**
				(0.00701)
n_forumshop_CS	n_FS_CS			-0.00715
				(0.00972)
L.ln_EmpNoLegal	ln(EmpNoLegal) = L,	0.120***	0.120***	0.120***
		(0.0398)	(0.0398)	(0.0398)
L.ln_cnty_pop	ln(county_pop) = L,	0.867***	0.867***	0.867***
		(0.142)	(0.142)	(0.142)
Constant	Constant	-6.307***	-6.308***	-6.308***
		(1.404)	(1.404)	(1.404)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00730	-0.00225	-0.00531
t-stat		2.309	-0.420	-0.962
p-val		0.0210	0.675	0.336
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_county.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00800***	0.0107***	0.0108***
		(0.00281)	(0.00352)	(0.00355)
n_forumshop	n_FS		-0.0127***	
			(0.00485)	
n_forumshop_LP	n_FS_LP			-0.0140**
				(0.00579)
n_forumshop_CS	n_FS_CS			-0.0106
				(0.00661)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0463)	(0.0463)	(0.0464)
ln_cnty_pop	ln(county_pop)	0.742***	0.743***	0.743***
		(0.126)	(0.126)	(0.126)
ln_StateGDP_Real	ln(StateGDP)	0.0508	0.0508	0.0508
		(0.0487)	(0.0487)	(0.0487)
Constant	Constant	-6.065***	-6.069***	-6.068***
		(1.030)	(1.030)	(1.030)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county	county	county
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00800	-0.00191	-0.00316
t-stat		2.848	-0.560	-0.785
p-val		0.00443	0.575	0.432
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_county_DisY.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00724**	0.0107***	0.0108***
		(0.00332)	(0.00379)	(0.00380)
n_forumshop	n_FS		-0.0156**	
			(0.00624)	
n_forumshop_LP	n_FS_LP			-0.0182**
				(0.00739)
n_forumshop_CS	n_FS_CS			-0.0116
				(0.0100)
ln_EmpNoLegal	ln(EmpNoLegal)	0.170***	0.170***	0.170***
		(0.0489)	(0.0489)	(0.0489)
ln_cnty_pop	ln(county_pop)	0.715***	0.715***	0.715***
		(0.144)	(0.144)	(0.144)
o.ln_StateGDP_Real	ln(StateGDP) = o,	-	-	-
				
Constant	Constant	-5.193***	-5.195***	-5.196***
		(1.433)	(1.433)	(1.433)
				
Observations		15,931	15,931	15,931
R-squared		0.984	0.984	0.984
Fixed Effects		county DisY	county DisY	county DisY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00724	-0.00496	-0.00737
t-stat		2.183	-0.935	-1.190
p-val		0.0291	0.350	0.234
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_county_RegY.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00816***	0.0106***	0.0106***
		(0.00281)	(0.00355)	(0.00357)
n_forumshop	n_FS		-0.0113**	
			(0.00509)	
n_forumshop_LP	n_FS_LP			-0.0115*
				(0.00594)
n_forumshop_CS	n_FS_CS			-0.0109
				(0.00713)
ln_EmpNoLegal	ln(EmpNoLegal)	0.170***	0.170***	0.170***
		(0.0476)	(0.0476)	(0.0476)
ln_cnty_pop	ln(county_pop)	0.692***	0.692***	0.692***
		(0.134)	(0.134)	(0.134)
ln_StateGDP_Real	ln(StateGDP)	0.00931	0.00815	0.00816
		(0.108)	(0.108)	(0.108)
Constant	Constant	-5.072***	-5.058***	-5.058***
		(1.744)	(1.744)	(1.744)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county RegY	county RegY	county RegY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00816	-0.000684	-0.000904
t-stat		2.899	-0.186	-0.203
p-val		0.00378	0.853	0.839
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_county_SY.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00658**	0.00938**	0.00958**
		(0.00324)	(0.00385)	(0.00388)
n_forumshop	n_FS		-0.0130**	
			(0.00635)	
n_forumshop_LP	n_FS_LP			-0.0167**
				(0.00701)
n_forumshop_CS	n_FS_CS			-0.00730
				(0.00972)
ln_EmpNoLegal	ln(EmpNoLegal)	0.167***	0.167***	0.167***
		(0.0481)	(0.0481)	(0.0481)
ln_cnty_pop	ln(county_pop)	0.726***	0.726***	0.726***
		(0.137)	(0.137)	(0.137)
o.ln_StateGDP_Real	ln(StateGDP) = o,	-	-	-
				
Constant	Constant	-5.282***	-5.284***	-5.285***
		(1.358)	(1.358)	(1.358)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00658	-0.00365	-0.00715
t-stat		2.034	-0.690	-1.318
p-val		0.0421	0.490	0.187
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties90_97_OmitNYDE_county_year.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00782***	0.0108***	0.0109***
		(0.00284)	(0.00354)	(0.00357)
n_forumshop	n_FS		-0.0139***	
			(0.00490)	
n_forumshop_LP	n_FS_LP			-0.0151***
				(0.00567)
n_forumshop_CS	n_FS_CS			-0.0120*
				(0.00686)
ln_EmpNoLegal	ln(EmpNoLegal)	0.166***	0.166***	0.166***
		(0.0470)	(0.0470)	(0.0470)
ln_cnty_pop	ln(county_pop)	0.739***	0.739***	0.739***
		(0.126)	(0.126)	(0.126)
ln_StateGDP_Real	ln(StateGDP)	0.0482	0.0471	0.0471
		(0.102)	(0.102)	(0.102)
Constant	Constant	-5.988***	-5.977***	-5.978***
		(1.587)	(1.587)	(1.587)
				
Observations		15,963	15,963	15,963
R-squared		0.984	0.984	0.984
Fixed Effects		county year	county year	county year
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00782	-0.00306	-0.00419
t-stat		2.756	-0.856	-1.040
p-val		0.00588	0.392	0.298
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties91_97_OmitNYDE.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00839**	0.0117***	0.0119***
		(0.00389)	(0.00451)	(0.00452)
n_forumshop	n_FS		-0.0141**	
			(0.00655)	
n_forumshop_LP	n_FS_LP			-0.0205***
				(0.00760)
n_forumshop_CS	n_FS_CS			-0.00400
				(0.00902)
ln_cnty_pop	ln(county_pop)	0.671***	0.671***	0.671***
		(0.156)	(0.156)	(0.156)
ln_EmpNoLegal	ln(EmpNoLegal)	0.203***	0.203***	0.203***
		(0.0602)	(0.0603)	(0.0603)
Constant	Constant	-5.040***	-5.041***	-5.044***
		(1.542)	(1.542)	(1.542)
				
Observations		13,354	13,354	13,354
R-squared		0.986	0.986	0.986
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00839	-0.00234	-0.00861
t-stat		2.155	-0.434	-1.473
p-val		0.0312	0.665	0.141
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1992 through 1996 omit NY and DE				


==> Regressions/Old/RBST_All_Counties91_97_OmitNYDE_WAGE.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	BR only	BR and FS	FS split	BR FS split
					
n_filed	n_BR	0.00140	-0.00138	-0.00157	
		(0.00301)	(0.00331)	(0.00332)	
n_br_LP	n_BR_LP				-0.0161**
					(0.00681)
n_br_CS	(sum) n_br_CS				0.00363
					(0.00404)
n_forumshop	n_FS		0.0117*		
			(0.00705)		
n_forumshop_LP	n_FS_LP			0.0175*	0.0330***
				(0.00945)	(0.0120)
n_forumshop_CS	n_FS_CS			0.00274	-0.00282
				(0.00698)	(0.00731)
ln_cnty_pop	ln(county_pop)	-0.0612	-0.0610	-0.0615	-0.0606
		(0.0965)	(0.0965)	(0.0965)	(0.0965)
ln_EmpNoLegal	ln(EmpNoLegal)	0.0662**	0.0658**	0.0657**	0.0657**
		(0.0316)	(0.0316)	(0.0316)	(0.0316)
Constant	Constant	10.12***	10.12***	10.13***	10.12***
		(0.998)	(0.998)	(0.998)	(0.998)
					
Observations		8,919	8,919	8,919	8,919
R-squared		0.938	0.938	0.938	0.938
Fixed Effects		county SY	county SY	county SY	county SY
SE-Cluster		county	county	county	county
-----		-----	-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP	n_BR_LP + n_FS_LP
joint		0.00140	0.0103	0.0159	0.0169
t-stat		0.465	1.655	1.843	1.946
p-val		0.642	0.0980	0.0655	0.0518
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					
SAMPLE: 1992 through 1996 omit NY and DE					


==> Regressions/Old/RBST_HQ_Counties91_97_OmitNYDE.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	BR only	BR and FS	FS split
				
n_filed	n_BR	0.00675**	0.00922**	0.00947**
		(0.00318)	(0.00379)	(0.00383)
n_forumshop	n_FS		-0.0115*	
			(0.00610)	
n_forumshop_LP	n_FS_LP			-0.0161**
				(0.00654)
n_forumshop_CS	n_FS_CS			-0.00437
				(0.00985)
ln_cnty_pop	ln(county_pop)	0.929***	0.930***	0.929***
		(0.178)	(0.178)	(0.178)
ln_EmpNoLegal	ln(EmpNoLegal)	0.250**	0.249**	0.250**
		(0.105)	(0.105)	(0.105)
Constant	Constant	-8.053***	-8.055***	-8.058***
		(1.697)	(1.698)	(1.699)
				
Observations		5,533	5,533	5,533
R-squared		0.994	0.994	0.994
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
-----		-----	-----	-----
LinCom		n_BR	n_BR + n_FS	n_BR + n_FS_LP
joint		0.00675	-0.00231	-0.00667
t-stat		2.124	-0.459	-1.352
p-val		0.0339	0.646	0.177
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1992-1996; omit NY and DE; Only counties with HQ at any point from 1980-97				


==> Regressions/Old/control_exogeneity_reg.txt <==
		(1)	(2)
VARIABLES	LABELS	Dependent Variable: ln_cnty_pop	Dependent Variable: ln_EmpNoLegal
			
n_filed	n_BR	0.00117	0.00443***
		(0.000921)	(0.00143)
n_forumshop	n_FS	0.000859	
		(0.00255)	
n_forumshop_LP	n_FS_LP		0.00587
			(0.00491)
n_forumshop_CS	n_FS_CS		-0.0102
			(0.0102)
ln_cnty_pop	ln(county_pop)		0.985***
			(0.0683)
ln_EmpNoLegal	ln(EmpNoLegal)	0.0674***	
		(0.00649)	
Constant	Constant	9.546***	-1.312*
		(0.0562)	(0.692)
			
Observations		18,425	18,425
R-squared		1.000	0.998
Fixed Effects		county SY	county SY
SE-Cluster		county	county
Robust standard errors in parentheses			
*** p<0.01, ** p<0.05, * p<0.1			
SAMPLE: 1991 through 1996 omit NY and DE			


==> Regressions/Old/nBR_exogeneity_reg.txt <==
		(1)	(2)	(3)
VARIABLES	LABELS	Lag=1	Lag=2	Lag=3
				
L.ln_EmpNoLegal	ln(EmpNoLegal) = L,	0.0246***		
		(0.00915)		
L.ln_cnty_pop	ln(county_pop) = L,	0.0453		
		(0.0623)		
L.ln_cty_unemp_rate	ln(unemp rate) = L,	-0.00241		
		(0.00999)		
L2.ln_EmpNoLegal	ln(EmpNoLegal) = L,		0.0143*	
			(0.00808)	
L2.ln_cnty_pop	ln(county_pop) = L,		0.0109	
			(0.0746)	
L2.ln_cty_unemp_rate	ln(unemp rate) = L,		-0.0167*	
			(0.00945)	
L3.ln_EmpNoLegal	ln(EmpNoLegal) = L,			-0.00340
				(0.00804)
L3.ln_cnty_pop	ln(county_pop) = L,			0.0639
				(0.0860)
L3.ln_cty_unemp_rate	ln(unemp rate) = L,			-0.00210
				(0.00776)
Constant	Constant	-0.625	-0.165	-0.578
		(0.622)	(0.765)	(0.883)
				
Observations		18,394	15,327	12,261
R-squared		0.762	0.783	0.801
Fixed Effects		county SY	county SY	county SY
SE-Cluster		county	county	county
Robust standard errors in parentheses				
*** p<0.01, ** p<0.05, * p<0.1				
SAMPLE: 1991 through 1996 omit NY and DE				


==> Summary_Stats/gen_sumstats.txt <==
		(1)	(2)	(3)	(4)	(5)
VARIABLES	LABELS	N	mean	sd	min	max
						
LegEmp2	Legal Emp	16,052	305.2	1,661	1	56,187
avg_annual_pay_LEG	Legal Avg Wage	10,651	25,621	10,328	7,158	157,940
n_filed	n_BR	16,052	0.0477	0.397	0	14
n_br_LP	n_BR_LP	16,052	0.0202	0.212	0	8
n_br_CS	n_BR_CS	16,052	0.0274	0.245	0	8
n_forumshop	n_FS	16,052	0.0143	0.159	0	6
n_forumshop_LP	n_FS_LP	16,052	0.00916	0.126	0	6
n_forumshop_CS	n_FS_CS	16,052	0.00517	0.0874	0	4
county_pop	County Pop.	16,048	88,590	281,160	1,147	9.064e+06
EmpNoLegal	Emp Non Legal	16,052	32,785	118,582	62	3.645e+06
						


==> Summary_Stats/gen_sumstats_bronly.txt <==
		(1)	(2)	(3)	(4)	(5)
VARIABLES	LABELS	N	mean	sd	min	max
						
LegEmp2	Legal Emp	448	5,029	7,761	9	56,187
avg_annual_pay_LEG	Legal Avg Wage	443	41,457	9,681	14,895	63,280
n_filed	n_BR	448	1.708	1.678	1	14
n_br_LP	n_BR_LP	448	0.725	1.050	0	8
n_br_CS	n_BR_CS	448	0.982	1.101	0	8
n_forumshop	n_FS	448	0.513	0.808	0	6
n_forumshop_LP	n_FS_LP	448	0.328	0.680	0	6
n_forumshop_CS	n_FS_CS	448	0.185	0.491	0	4
county_pop	County Pop.	448	917,974	1.244e+06	4,044	9.064e+06
EmpNoLegal	Emp Non Legal	448	406,210	510,300	1,074	3.645e+06
						

